Variational quantum generators: Generative adversarial quantum machine learning for continuous distributions

We propose a hybrid quantum-classical approach to model continuous classical probability distributions using a variational quantum circuit. The architecture of the variational circuit consists of two parts: a quantum circuit employed to encode a classical random variable into a quantum state, called the quantum encoder, and a variational circuit whose parameters are optimized to mimic a target probability distribution. Samples are generated by measuring the expectation values of a set of operators chosen at the beginning of the calculation. Our quantum generator can be complemented with a classical function, such as a neural network, as part of the classical post-processing. We demonstrate the application of the quantum variational generator using a generative adversarial learning approach, where the quantum generator is trained via its interaction with a discriminator model that compares the generated samples with those coming from the real data distribution. We show that our quantum generator is able to learn target probability distributions using either a classical neural network or a variational quantum circuit as the discriminator. Our implementation takes advantage of automatic differentiation tools to perform the optimization of the variational circuits employed. The framework presented here for the design and implementation of variational quantum generators can serve as a blueprint for designing hybrid quantum-classical architectures for other machine learning tasks on near-term quantum devices.

==> qgen.tikz <==
\begin{tikzpicture}[scale=1.000000,x=1pt,y=1pt]
\filldraw[color=white] (0.000000, -7.500000) rectangle (72.000000, 22.500000);
% Drawing wires
% Line 1: a W 0 $x_{Fake}$
\draw[color=black] (0.000000,15.000000) -- (60.000000,15.000000);
\draw[color=black] (60.000000,14.500000) -- (72.000000,14.500000);
\draw[color=black] (60.000000,15.500000) -- (72.000000,15.500000);
\draw[color=black] (0.000000,15.000000) node[left] {$0$};
% Line 2: b W 1
\draw[color=black] (0.000000,0.000000) -- (72.000000,0.000000);
\draw[color=black] (0.000000,0.000000) node[left] {$1$};
% Done with wires; drawing gates
% Line 4: a G $R_{Y}(\theta^1_g)$
\begin{scope}
\draw[fill=white] (12.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (12.000000, 15.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (12.000000, 15.000000) node {$R_{Y}(\theta^1_g)$};
\end{scope}
% Line 5: b G $R_{Y}(\theta^2_g)$
\begin{scope}
\draw[fill=white] (12.000000, -0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\clip (12.000000, -0.000000) +(-45.000000:8.485281pt and 8.485281pt) -- +(45.000000:8.485281pt and 8.485281pt) -- +(135.000000:8.485281pt and 8.485281pt) -- +(225.000000:8.485281pt and 8.485281pt) -- cycle;
\draw (12.000000, -0.000000) node {$R_{Y}(\theta^2_g)$};
\end{scope}
% Line 6: a b G $R_{XX}(\theta^3_g)$
\draw (36.000000,15.000000) -- (36.000000,0.000000);
\begin{scope}
\draw[fill=white] (36.000000, 7.500000) +(-45.000000:8.485281pt and 19.091883pt) -- +(45.000000:8.485281pt and 19.091883pt) -- +(135.000000:8.485281pt and 19.091883pt) -- +(225.000000:8.485281pt and 19.091883pt) -- cycle;
\clip (36.000000, 7.500000) +(-45.000000:8.485281pt and 19.091883pt) -- +(45.000000:8.485281pt and 19.091883pt) -- +(135.000000:8.485281pt and 19.091883pt) -- +(225.000000:8.485281pt and 19.091883pt) -- cycle;
\draw (36.000000, 7.500000) node {$R_{XX}(\theta^3_g)$};
\end{scope}
% Line 7: a M
\draw[fill=white] (54.000000, 9.000000) rectangle (66.000000, 21.000000);
\draw[very thin] (60.000000, 15.600000) arc (90:150:6.000000pt);
\draw[very thin] (60.000000, 15.600000) arc (90:30:6.000000pt);
\draw[->,>=stealth] (60.000000, 9.600000) -- +(80:10.392305pt);
% Done with gates; drawing ending labels
\draw[color=black] (72.000000,15.000000) node[right] {$$x_{Fake}$$};
% Done with ending labels; drawing cut lines and comments
% Done with comments
\end{tikzpicture}

